Why Aren't Regular Expressions a Lingua Franca? An Empirical Study on the Re-use and Portability of Regular Expressions

This paper explores the extent to which regular expressions (regexes) are portable across programming languages. Many languages offer similar regex syntaxes, and it would be natural to assume that regexes can be ported across language boundaries. But can regexes be copy/pasted across language boundaries while retaining their semantic and performance characteristics? In our survey of 158 professional software developers, most indicated that they re-use regexes across language boundaries and about half reported that they believe regexes are a universal language. We experimentally evaluated the riskiness of this practice using a novel regex corpus -- 537,806 regexes from 193,524 projects written in JavaScript, Java, PHP, Python, Ruby, Go, Perl, and Rust. Using our polyglot regex corpus, we explored the hitherto-unstudied regex portability problems: logic errors due to semantic differences, and security vulnerabilities due to performance differences. We report that developers' belief in a regex lingua franca is understandable but unfounded. Though most regexes compile across language boundaries, 15% exhibit semantic differences across languages and 10% exhibit performance differences across languages. We explained these differences using regex documentation, and further illuminate our findings by investigating regex engine implementations. Along the way we found bugs in the regex engines of JavaScript-V8, Python, Ruby, and Rust, and potential semantic and performance regex bugs in thousands of modules.

==> archive/FSE19-acceptance-letter.txt <==
Dear Francisco,

We are pleased to inform you that your submission

 PAPER ID: 13
 TITLE: Why Aren’t Regular Expressions a Lingua Franca?

was accepted for inclusion in the ESEC/FSE 2019 technical program. Congratulations!

Thank you for contributing to the ESEC/FSE 2019 technical program! This year, ESEC/FSE 2019 received 303 submissions (excluding desk rejections). Each submission went through a thorough review process, with each paper receiving at least three reviews. After an intensive review, rebuttal, and discussion period, 74 submissions have been accepted.

We enclose below the reviews on your submission as well as a meta-review summarizing the discussions of the program committee. Please make sure that you take the review comments carefully into account when preparing the camera-ready version of your paper. It is most important that you address the revisions requested by the reviewers for the final, camera-ready copy of the paper.

The camera-ready copy is due ** July 1st, 2019 **.

Please note that this deadline is firm! If you miss the deadline, your paper will *not* appear in the proceedings. Information about the required format of the camera-ready version of your paper will be sent in a separate e-mail very soon. The final version of your paper must not exceed 10 pages for all text and figures plus up to 2 additional pages consisting solely of references. 

The names and ordering of authors in the camera-ready version *cannot* be modified from the ones in the submitted version, except to correct typos. The title may be changed only if required by the reviewers, and the new title must be approved by the program chairs.

At least one author of each accepted paper must register and present the paper at ESEC/FSE 2019 in order for the paper to be published in the proceedings. One-day registrations do *not* satisfy the registration requirement. The registration deadline for at least one of the authors is ** July 1st, 2019 ** (by the camera-ready paper deadline).

ESEC/FSE 2019 aims at promoting and sharing excellent examples of research artifacts in software engineering. Please watch out for an e-mail from the artifact chairs for details (https://esec-fse19.ut.ee/calls/artifacts/).

Again, thank you for your contribution to the ESEC/FSE 2019 technical program and congratulations on your paper's acceptance! We look forward to seeing you at ESEC/FSE 2019 in August in the beautiful Tallinn, Estonia.

Best Regards,

Sven Apel and Alessandra Russo
ESEC/FSE 2019 PC Co-Chairs

SUBMISSION: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?

-------------------------  METAREVIEW  ------------------------
We would like to thank the authors for providing a detailed response.

The paper presents a well-designed study with interesting results. The reviews point to a number of clear strenghts. We recommend acceptance because the major weaknesses were properly addressed by the response letter. In particular, the response to the lack of historical perspective, and need for better explanation for the broader relevance of the proposed work, are particularly satisfactory. They must be reflected in the final version of the paper.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?
AUTHORS: James Davis, Mischa Michael, Christy Coghlan, Francisco Servant and Dongyoon Lee

----------- Overall Recommendation -----------
SCORE: 2 (Accept)
----------- Reviewer's Confidence -----------
SCORE: 2 (Medium)
----------- Summary -----------
This paper mainly studies the portability of regular expressions across languages, and shows that a small (15%) but significant percentage of the analyzed regular expressions are interpreted in semantically different ways by different language implementations. The paper also reports that 10% of the analyzed regular expressions present significant performance differences across languages, to the extent that they might be responsible for vulnerabilities to Denial of Service attacks. The paper also shows that regexes are likely copied across projects written in different languages, and bring evidence that developers might assume that regex syntax and semantics is universal. Most (> 97%) detected semantic and performance issues are explained, causes are classified, and used to report bugs and warn developers about potential bugs.
----------- Detailed Evaluation -----------
This is a well written, easy to read paper, bringing a novel and relevant contribution with applications to developers and language implementers. It maybe does not tackle a major problem in software development, but it certainly tackles a relevant problem that is worth exploring. I like the research questions and how they are posed. Part of the results might not be surprising, but they nevertheless add to the body of evidence of the area, and are important to reveal the extent of the problem and precise explanations of why the problems occur. Other results are used to report bugs in JavaScript, Python, Ruby, and Rust implementations. I could not find flaws in the study design (survey and empirical analysis) and execution, and the used dataset is quite substantial (more than 500,000 unique regexes, about 200,000 GitHub projects in 8 languages, selected from popular module repositories). Comparison with related work is adequate.

The paper presents a plausible argument that regexes might be copied across projects written in different languages, but the adopted term "reused" might lead to more general interpretations that are not consistent with the phenomena, namely copy-and-paste, that is actually being studied. I like that the argument is confirmed by both surveying developers ("94% of developers re-use regexes, commonly from Stack Overflow and other code, and 47% of developers treat regexes like a lingua franca") and mining projects ("20% of corpus modules share the same complex regexes, both within and across languages. 5% of all corpus modules, primarily in JavaScript, use regexes from Stack Overflow and RegExLib"), assuming that identical regexes with at least 15 characters are considered to be copied (the percentages, in practice, could be greater given the imprecision caused by this characters limit, and I believe they could be hardly smaller). However, I expected answers in terms of the numb!
er of copied regexes, and how often each regex was copied, not in terms of the number of modules involved.

The approach used to generate test inputs ("median of 2,410 distinct inputs per regex") to exercise each regex in the different languages seems pretty solid, combining a number of regex input generators, and adapting some of them. I understand that experimentally testing all combinations of compiler flags would not be practical. However, I miss a non experimental analysis on whether (and eventually how) compiler flags could impact matching semantics. If such flags might change the behavior reported in Table 4, they could impact the experiment results. 

The performance experiment is well designed too, but it's not as well described as the other studies. Did all the regexes in Figure 6 take more than 10 seconds? How was that measured? Are the exponential and polynomial classification provided only by the tools? Given that some of the performance issues are related to the expressiveness of regex languages, I wonder how often the languages show significant performance differences for the regexes they have in common: is it often the case that a regex is marked as super-linear in one language and not in another language? I was also confused by "To the best of our knowledge, PHP and Perl are the only Spencer engines in our study that have explicit defenses against exponential time behavior. Both languages rely on counters to track the amount of work performed during a match, and if a regex evaluation exceeds a threshold it is terminated with an exception."; this seems to imply that there would also be a semantic difference in suc!
h cases, but I missed such exceptions as a cause for semantic differences.

Minor comments, issues and typos:

The Background section somewhat broke the reading flow. The material could maybe be better integrated to the rest of the text.

[page 2]: The example blinded@esec-fse19.ut.eu seems to only partially match the regex; this might be confusing unless explained. 

[page 4]: E-mail finishing with ":"?

[page 4]: "For each module, we cloned its GitHub repository and extracted any statically-declared regexes using techniques similar to [25]." Extracted from the last revision? Or from all revisions in project history?

[page 6]: "Inputs per regex: 25 th ; 50 th ; 75 th percentiles" I could not understand that

[page 6]: "A more detailed description of the semantic differences between languages is presented in Figure 5." Great figures and tables!
----------- Strengths and Weaknesses -----------
+ relevant studies and results
+ well written

- performance experiment could be better described
----------- Questions to Authors -----------
- Could compiler flags impact the results of the experiments?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?
AUTHORS: James Davis, Mischa Michael, Christy Coghlan, Francisco Servant and Dongyoon Lee

----------- Overall Recommendation -----------
SCORE: -1 (Weak Reject)
----------- Reviewer's Confidence -----------
SCORE: 2 (Medium)
----------- Summary -----------
This paper presents a study about regular expressions. More specifically, the paper tries to analyse several questions concerned with cross-language re-use of regular expressions and semantic and performance portability issues of regular expressions. The paper also presents a "polyglot regular expression corpus". The study was conducted involving 159 software developers and included research questions from three different themes, namely (a) developer perspective, (b) measurement of regular expression reuse, and (c) empirical portability. The paper describes the methodology used for analysing each theme and the various findings of the study. The polyglot corpus used in the study was derived from software written in eight different programming languages: JavaScript, Java, PHP, Python, Ruby, Go, Perl, and Rust. The study concluded that regular expressions are not a lingua franca and that, although, a large percentage of regular expressions compile in most programming languages,!
 the portability of regular expressions hide issues of correctness and performance.
----------- Detailed Evaluation -----------
Overall the paper presents a solid study with several interesting research question. The methodology used to develop the study is also described in the paper and appears to be adequate. My main concerns with the work presented in the paper are about the motivation for such study and how we as a community could make use of the results of the study. More specifically, what is the importance of analysing issues with regular expressions? Why is this interesting to the community and how it can help? I believe that a stronger motivation for such study is necessary to be described in the paper. 

I was also not  convinced about the results and findings of the study. What are the lessons learned and how the results can assist with issues in various problems of software engineering? How can we make use of this study?

The corpus is a positive contribution, and the authors highlighted how it can be used by the community to support other issues. More discussions about the use of the corpus and its contribution will be interesting. 

- Originality: the study is original and perhaps the first one involving so many aspects.

- Importance: I am not convinced on how important the study is to the community and how the community can use the results of the study.

- Soundness: Overall the study and its results appear to be sound and the used a good methodology.

- Evaluation: The results of the study have not been evaluated.

- Quality of presentation: Although a bit dense, the text is readable and the work van be easily understood.

- Related work comparison: It is appropriate.
----------- Strengths and Weaknesses -----------
+ Well conducted study
+ Interesting research questions
- Lack of motivation
- Lack of suggestions on how to use the results of the study
----------- Questions to Authors -----------
1) Why are the questions raised in the study important to the community?

2) How can the community benefit with your study?



----------------------- REVIEW 3 ---------------------
SUBMISSION: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?
AUTHORS: James Davis, Mischa Michael, Christy Coghlan, Francisco Servant and Dongyoon Lee

----------- Overall Recommendation -----------
SCORE: 1 (Weak Accept)
----------- Reviewer's Confidence -----------
SCORE: 3 (High)
----------- Summary -----------
Many programming languages offer support for matching and searching regular expressions (regexes); however, the way they interpret regexes can differ considerably.  In this paper, a study on 159 professional developers show that a substantial fraction of developers are not aware of these differences and hence copy regexes from one language context to another, risking to change their semantics.  In a study on ~200,000 projects, this paper finds that such bad regex ports are common, finding "thousands of modules affected by potential semantic and performance regex bugs".
----------- Detailed Evaluation -----------
This is a well-written paper pointing out a serious problem and investing it from both a developer as well as a technical side, using substantial and solid studies.  The paper is clear in its contributions, which are uncontested.

My main problem is that the paper to some point reads as if the authors had discovered the problem of regex portability.  In fact, the problem of regex portability is well known for decades, and the authors may be well-advised to investigate the historical context.

Different regex libraries with different semantics have coexisted for a long time - which has been seen as problem, too.  The Linux man page on regex(7) discusses the differences between the original grep and egrep tools as follows:

"Having two kinds of REs [grep and egrep] is a botch ... Back references are a dreadful botch, posing major problems for efficient implementations. ... They [back references] are also somewhat vaguely defined ... POSIX.2's specification of case-independent matching is vague..."

grep appeared in original Unix, egrep in System V Unix of 1979, so different regex interpretations now have been around for 40 years.  Perl and its extended regexes (and its associated C regex library) came out 30 years ago.  So, for C (and C++), developers always had a choice between multiple libraries, and their respective regex interpretation.  Hence, the idea of regexes being a lingua franca would never have occurred to a seasoned C developer; and porting regexes across contexts would always be subject to careful scrutiny.  Which, of course, assumes one understands regexes.

The contribution of this paper thus is not, as title and conclusion suggest, a potential novel insight that regexes would not be a lingua franca.  Instead, its contribution is the finding that there is a large fraction of developers who (a) do not know about differences in regex interpretations, (b) happily copies code whose semantics they apparently neither understand nor question, and (c) apparently rely on features that are unspecified in the language’s documentation - all of which is still pretty worrisome, and merits publication.

When the paper then eventually calls that regex languages should be standardized, this seems futile given 40 years of separation; let's hope that future libraries will use existing regex semantics rather than creating new ones.  Instead, the consequence should be that developers should be better trained (a) in their understanding of regexes and their differences, (b) in avoiding indiscriminate copying of program fragments across contexts, and (c) in not relying on undocumented features.  In general, these are of course long-standing concerns; the paper shows that these also hold for the subset of regexes.

Minor comments:

* Introduction: Speaking of historical context, regular expressions are not just some DSL. You should introduce them with their formal origins (i.e. the theory of formal languages and finite state machines).

* 6.1 Why is /[\w\-]+\@([^:]+):/ an email regex?  It requires that the string ends in a colon ':', and would not match a '.' in the local part; hence, angelina.jolie@gmail.com would not match.
----------- Strengths and Weaknesses -----------
Strengths:
* First investigation into the problem of regex portability and reuse
* Solid investigation of developer space and program space
* Worrisome results on programmer's practices
* Well-written

Weaknesses:
* Regex incompatibility has been around and acknowledged for decades
----------- Questions to Authors -----------
1. An always-failing regex match such as /\Ab\Z/ should be easily discovered as soon as the code is being used or tested.  Are the modules you investigated being used in any production context?

2. Should and could potential ReDoS vectors be addressed in the underlying regex libraries?

==> archive/FSE19-firstRound-rebuttal.txt <==
We thank the reviewers for their feedback.

R2Q1: Importance?

Correctness and security are fundamental problems in software engineering in general, and for regexes in particular. Much software relies on regexes: tens of thousands of the modules we studied (30-40% per [19,25]), many of which are afflicted by the ReDoS vulnerability [26,91]. We identified ($4) and corroborated ($6) developer regex practices that lend themselves to correctness and security problems, and investigated the extent to which those practices may result in bugs ($7).

R2Q2: Community benefits?

We characterized the Regex (non-)Portability problem and explored its implications. We plan to expand our discussion ($9) for community benefits/implications including:

Software engineers: Our survey of 159 engineers ($4) shows that (false) beliefs about regex portability are widely held; our triangulating measurements ($6) suggest that developers re-use per these beliefs; and our experiments ($7) illustrate the risks engineers face as a result. We hope our figures give caution and our tools give aid to the community.

Researchers: This paper motivates many research directions, including: (1) What is the impact of other “lingua franca problems” in software engineering, i.e., factors researchers assume developers consider but are actually ignored, leading to real problems, e.g. SQL dialects, unspecified compiler differences? (2) What should the regex lingua franca be? (3) How to port regexes between languages, especially while accounting for missing features (lookarounds/backreferences)? (4) Are semantic differences fundamental to the matching algorithms (Thompson/Spencer/Brzozowski/...) -- what compatibility issues would result from changing a regex engine’s algorithm?

Programming language designers: (1) Apparently, many engineers ignore documentation and assume regexes are a lingua franca. What kinds of documentation are more likely to be ignored by developers? (2) Semantic and performance differences appear undocumented ($7.1.3). Improved documentation would help, but we hope to push language designers toward true regex portability.

R1Q1: Flags?

We expect differences due to flags to be documented (or bugs). The flags of the most interest, singly and combined, are: case-sensitivity, multi-line anchors, locale-awareness, and ASCII/Unicode. We conjecture they would not reduce any of the behaviors in Table 4; Unicode in particular might expand the differences.

R1Q2: Performance methodology?

We generally followed [25]. Regexes in Fig. 6 took 10+ seconds in that language. Footnote 14 describes complexity labeling.

R3Q1: “Obvious” bugs / production?

We studied the most-starred 25K modules from 8 registries, intending stars as a proxy for popularity/importance/production [17]. Anecdotally, in March the markedJS module’s developers (1.6M downloads/month) removed a “\h” from a JS regex; the original developer expected it to match horizontal whitespace as in Java/PHP/Perl. The \h affected correctness on some inputs.

R3Q2: Library solutions to ReDoS?

That’s part of our research agenda. $7.2.3 maps out existing techniques that are somewhat effective, but it is not (yet!) known whether backreferences and lookarounds can be handled in sub-exponential time [23].

R3Q3: History?

Regexes have a storied past. We are not the first to observe portability issues, but we are the first to provide evidence of the extent and impact of the phenomenon. We will include additional historical context.


==> archive/FSE19-firstRound-reviews.txt <==
Virginia Tech Mail	James Davis <davisjam@vt.edu>
ESEC/FSE'19 review response (submission [*NUMBER*])
ESEC/FSE'19 <esecfse19@easychair.org>	Thu, Apr 25, 2019 at 2:46 PM
To: James Davis <davisjam@vt.edu>
Dear James,

Thank you for your submission to ESEC/FSE'19. The ESEC/FSE'19
review response period is from April 26th to April 29th, 2019 (AoE).

During this time, you will have access to the current state of
your reviews and have the opportunity to submit a response of
up to 500 words. Please keep in mind the following during this
process:

* The response must focus on any factual errors in the reviews
and any questions posed by the reviewers (please see also the 
field "Questions to Authors"). It must not provide new research 
results or reformulate the presentation. Try to be as concise and 
to the point as possible.

* The review response period is an opportunity to react to the
reviews, but not a requirement to do so. Thus, if you feel the
reviews are accurate and the reviewers have not asked any
questions, then you do not have to respond.

* The reviews are as submitted by the PC members, without any
coordination between them. Thus, there may be inconsistencies.
Furthermore, these are not the final versions of the reviews.
The reviews can later be updated to take into account the
discussions at the online program committee meeting, and we may find
it necessary to solicit other outside reviews after the review
response period.

* The program committee will read your responses carefully and
take this information into account during the discussions. 

* Your response will be seen by all PC members who have access
to the discussion of your paper, so please try to be polite and
constructive.

* As you know, this is a double blind reviewing process, so please 
do not reveal your identity in your response, otherwise we have to 
reject the submission.

The reviews on your paper are attached to this letter. To
submit your response you should log on the EasyChair Web page
for ESEC/FSE'19 and select your submission on the menu.

Best wishes,

Ale & Sven

----------------------- REVIEW 1 ---------------------
PAPER: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?
AUTHORS: James Davis, Mischa Michael, Christy Coghlan, Francisco Servant and Dongyoon Lee


----------- Summary -----------
This paper mainly studies the portability of regular expressions across languages, and shows that a small (15%) but significant percentage of the analyzed regular expressions are interpreted in semantically different ways by different language implementations. The paper also reports that 10% of the analyzed regular expressions present significant performance differences across languages, to the extent that they might be responsible for vulnerabilities to Denial of Service attacks. The paper also shows that regexes are likely copied across projects written in different languages, and bring evidence that developers might assume that regex syntax and semantics is universal. Most (> 97%) detected semantic and performance issues are explained, causes are classified, and used to report bugs and warn developers about potential bugs.

----------- Detailed Evaluation -----------
This is a well written, easy to read paper, bringing a novel and relevant contribution with applications to developers and language implementers. It maybe does not tackle a major problem in software development, but it certainly tackles a relevant problem that is worth exploring. I like the research questions and how they are posed. Part of the results might not be surprising, but they nevertheless add to the body of evidence of the area, and are important to reveal the extent of the problem and precise explanations of why the problems occur. Other results are used to report bugs in JavaScript, Python, Ruby, and Rust implementations. I could not find flaws in the study design (survey and empirical analysis) and execution, and the used dataset is quite substantial (more than 500,000 unique regexes, about 200,000 GitHub projects in 8 languages, selected from popular module repositories). Comparison with related work is adequate.

The paper presents a plausible argument that regexes might be copied across projects written in different languages, but the adopted term "reused" might lead to more general interpretations that are not consistent with the phenomena, namely copy-and-paste, that is actually being studied. I like that the argument is confirmed by both surveying developers ("94% of developers re-use regexes, commonly from Stack Overflow and other code, and 47% of developers treat regexes like a lingua franca") and mining projects ("20% of corpus modules share the same complex regexes, both within and across languages. 5% of all corpus modules, primarily in JavaScript, use regexes from Stack Overflow and RegExLib"), assuming that identical regexes with at least 15 characters are considered to be copied (the percentages, in practice, could be greater given the imprecision caused by this characters limit, and I believe they could be hardly smaller). However, I expected answers in terms of the numb!
 er of copied regexes, and how often each regex was copied, not in terms of the number of modules involved.

The approach used to generate test inputs ("median of 2,410 distinct inputs per regex") to exercise each regex in the different languages seems pretty solid, combining a number of regex input generators, and adapting some of them. I understand that experimentally testing all combinations of compiler flags would not be practical. However, I miss a non experimental analysis on whether (and eventually how) compiler flags could impact matching semantics. If such flags might change the behavior reported in Table 4, they could impact the experiment results. 

The performance experiment is well designed too, but it's not as well described as the other studies. Did all the regexes in Figure 6 take more than 10 seconds? How was that measured? Are the exponential and polynomial classification provided only by the tools? Given that some of the performance issues are related to the expressiveness of regex languages, I wonder how often the languages show significant performance differences for the regexes they have in common: is it often the case that a regex is marked as super-linear in one language and not in another language? I was also confused by "To the best of our knowledge, PHP and Perl are the only Spencer engines in our study that have explicit defenses against exponential time behavior. Both languages rely on counters to track the amount of work performed during a match, and if a regex evaluation exceeds a threshold it is terminated with an exception."; this seems to imply that there would also be a semantic difference in suc!
 h cases, but I missed such exceptions as a cause for semantic differences.

Minor comments, issues and typos:

The Background section somewhat broke the reading flow. The material could maybe be better integrated to the rest of the text.

[page 2]: The example blinded@esec-fse19.ut.eu seems to only partially match the regex; this might be confusing unless explained. 

[page 4]: E-mail finishing with ":"?

[page 4]: "For each module, we cloned its GitHub repository and extracted any statically-declared regexes using techniques similar to [25]." Extracted from the last revision? Or from all revisions in project history?

[page 6]: "Inputs per regex: 25 th ; 50 th ; 75 th percentiles" I could not understand that

[page 6]: "A more detailed description of the semantic differences between languages is presented in Figure 5." Great figures and tables!

----------- Strengths and Weaknesses -----------
+ relevant studies and results
+ well written

- performance experiment could be better described

----------- Questions to Authors -----------
- Could compiler flags impact the results of the experiments?

----------------------- REVIEW 2 ---------------------
PAPER: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?
AUTHORS: James Davis, Mischa Michael, Christy Coghlan, Francisco Servant and Dongyoon Lee


----------- Summary -----------
This paper presents a study about regular expressions. More specifically, the paper tries to analyse several questions concerned with cross-language re-use of regular expressions and semantic and performance portability issues of regular expressions. The paper also presents a "polyglot regular expression corpus". The study was conducted involving 159 software developers and included research questions from three different themes, namely (a) developer perspective, (b) measurement of regular expression reuse, and (c) empirical portability. The paper describes the methodology used for analysing each theme and the various findings of the study. The polyglot corpus used in the study was derived from software written in eight different programming languages: JavaScript, Java, PHP, Python, Ruby, Go, Perl, and Rust. The study concluded that regular expressions are not a lingua franca and that, although, a large percentage of regular expressions compile in most programming languages,!
  the portability of regular expressions hide issues of correctness and performance.

----------- Detailed Evaluation -----------
Overall the paper presents a solid study with several interesting research question. The methodology used to develop the study is also described in the paper and appears to be adequate. My main concerns with the work presented in the paper are about the motivation for such study and how we as a community could make use of the results of the study. More specifically, what is the importance of analysing issues with regular expressions? Why is this interesting to the community and how it can help? I believe that a stronger motivation for such study is necessary to be described in the paper. 

I was also not  convinced about the results and findings of the study. What are the lessons learned and how the results can assist with issues in various problems of software engineering? How can we make use of this study?

The corpus is a positive contribution, and the authors highlighted how it can be used by the community to support other issues. More discussions about the use of the corpus and its contribution will be interesting. 

- Originality: the study is original and perhaps the first one involving so many aspects.

- Importance: I am not convinced on how important the study is to the community and how the community can use the results of the study.

- Soundness: Overall the study and its results appear to be sound and the used a good methodology.

- Evaluation: The results of the study have not been evaluated.

- Quality of presentation: Although a bit dense, the text is readable and the work van be easily understood.

- Related work comparison: It is appropriate.

----------- Strengths and Weaknesses -----------
+ Well conducted study
+ Interesting research questions
- Lack of motivation
- Lack of suggestions on how to use the results of the study

----------- Questions to Authors -----------
1) Why are the questions raised in the study important to the community?

2) How can the community benefit with your study?

----------------------- REVIEW 3 ---------------------
PAPER: 13
TITLE: Why Aren’t Regular Expressions a Lingua Franca?
AUTHORS: James Davis, Mischa Michael, Christy Coghlan, Francisco Servant and Dongyoon Lee


----------- Summary -----------
Many programming languages offer support for matching and searching regular expressions (regexes); however, the way they interpret regexes can differ considerably.  In this paper, a study on 159 professional developers show that a substantial fraction of developers are not aware of these differences and hence copy regexes from one language context to another, risking to change their semantics.  In a study on ~200,000 projects, this paper finds that such bad regex ports are common, finding "thousands of modules affected by potential semantic and performance regex bugs".

----------- Detailed Evaluation -----------
This is a well-written paper pointing out a serious problem and investing it from both a developer as well as a technical side, using substantial and solid studies.  The paper is clear in its contributions, which are uncontested.

My main problem is that the paper to some point reads as if the authors had discovered the problem of regex portability.  In fact, the problem of regex portability is well known for decades, and the authors may be well-advised to investigate the historical context.

Different regex libraries with different semantics have coexisted for a long time - which has been seen as problem, too.  The Linux man page on regex(7) discusses the differences between the original grep and egrep tools as follows:

"Having two kinds of REs [grep and egrep] is a botch ... Back references are a dreadful botch, posing major problems for efficient implementations. ... They [back references] are also somewhat vaguely defined ... POSIX.2's specification of case-independent matching is vague..."

grep appeared in original Unix, egrep in System V Unix of 1979, so different regex interpretations now have been around for 40 years.  Perl and its extended regexes (and its associated C regex library) came out 30 years ago.  So, for C (and C++), developers always had a choice between multiple libraries, and their respective regex interpretation.  Hence, the idea of regexes being a lingua franca would never have occurred to a seasoned C developer; and porting regexes across contexts would always be subject to careful scrutiny.  Which, of course, assumes one understands regexes.

The contribution of this paper thus is not, as title and conclusion suggest, a potential novel insight that regexes would not be a lingua franca.  Instead, its contribution is the finding that there is a large fraction of developers who (a) do not know about differences in regex interpretations, (b) happily copies code whose semantics they apparently neither understand nor question, and (c) apparently rely on features that are unspecified in the language’s documentation - all of which is still pretty worrisome, and merits publication.

When the paper then eventually calls that regex languages should be standardized, this seems futile given 40 years of separation; let's hope that future libraries will use existing regex semantics rather than creating new ones.  Instead, the consequence should be that developers should be better trained (a) in their understanding of regexes and their differences, (b) in avoiding indiscriminate copying of program fragments across contexts, and (c) in not relying on undocumented features.  In general, these are of course long-standing concerns; the paper shows that these also hold for the subset of regexes.

Minor comments:

* Introduction: Speaking of historical context, regular expressions are not just some DSL. You should introduce them with their formal origins (i.e. the theory of formal languages and finite state machines).

* 6.1 Why is /[\w\-]+\@([^:]+):/ an email regex?  It requires that the string ends in a colon ':', and would not match a '.' in the local part; hence, angelina.jolie@gmail.com would not match.

----------- Strengths and Weaknesses -----------
Strengths:
* First investigation into the problem of regex portability and reuse
* Solid investigation of developer space and program space
* Worrisome results on programmer's practices
* Well-written

Weaknesses:
* Regex incompatibility has been around and acknowledged for decades

----------- Questions to Authors -----------
1. An always-failing regex match such as /\Ab\Z/ should be easily discovered as soon as the code is being used or tested.  Are the modules you investigated being used in any production context?

2. Should and could potential ReDoS vectors be addressed in the underlying regex libraries?

------------------------------------------------------

